Concept-aware Data Construction Improves In-context Learning of Language Models

Many recent language models (LMs) are capable of in-context learning (ICL), manifested in the LMs' ability to perform a new task solely from natural-language instruction. Previous work curating in-context learners assumes that ICL emerges from a vast over-parametrization or the scale of multi-task training. However, recent theoretical work attributes the ICL ability to concept-dependent training data and creates functional in-context learners even in small-scale, synthetic settings. In this work, we practically explore this newly identified axis of ICL quality. We propose Concept-aware Training (CoAT), a framework for constructing training scenarios that make it beneficial for the LM to learn to utilize the analogical reasoning concepts from demonstrations. We find that by using CoAT, pre-trained transformers can learn to better utilise new latent concepts from demonstrations and that such ability makes ICL more robust to the functional deficiencies of the previous models. Finally, we show that concept-aware in-context learning is more effective for a majority of new tasks when compared to traditional instruction tuning, resulting in a performance comparable to the previous in-context learners using magnitudes of more training data.

==> research_diary.txt <==
Org:
Training logs: https://wandb.ai/transformersclub/CAT

Experimental plan:
1. Find most efficient training config on 1B-training runs
2. Extend for 3B (+maybe some 7B) models
3. Extend current results with CI
4. Implement end evaluate "concept learning" - synthetic (TeaBReAC-unseen) and organic (MNLI-diagnostics)
5. Implement semantic priors' evaluation

Notes:
- on Tk-instruct, optimising both objectives in parallel yields better results than in a sequence (Tea->AQA):
axb, boolq, cb, wsc, copa, multirc, rte, wic, record, axg
parallel (alfa:evaluations/train_dir_tea+aqa_hard_tkinstr.tsv: 
0.57000, 0.64008, 0.48000, 0.53213, 0.72724, 0.10400 (0.28800 info), 0.51200, 0.53800, 0.09367, 0.50281
= 0.46999
sequential (alfa:evaluations/train_dir_aqa_hard_tkinstr.tsv): 
ch2800: 0.52400, 0.61350, 0.47600, 0.53414, 0.75122, ... (very similar)
ch4000: 0.52400, 0.61350, 0.47600, 0.53414, 0.75122, 0.08200, 0.59400, 0.53200, 0.08902, 0.50000
= 0.46958

- on Tk-instruct, further training does not improve the original model: (original: 53.06 vs new: 0.46999, on new tasks: original: 46.81428 vs new: 0.46123)

- FLAN: further training does NOT improve the original model
Flan adaptation (sequential):
0.24600 (new;-?), 0.70552 (--), 0.88400 (--), 0.62450 (new;--), 0.94278 (--), 0.69000 (--), 0.92000 (+?), 0.56600 (--), 0.26255 (--), 0.78090 (new;--)

- T5-LM (sequential) reaches different (maybe better?) results with the new base LM model (instead of mT5?):
(apollo:evaluations/t5-lm.tsv)
ch600:  0.37200, 1.00000, 0.56000, 0.53213, 0.67359, 0.37600, 0.51000, 0.53200, 0.06092, 0.50000
= 0.51166
ch1600: 0.34800, 0.98773, 0.38000, 0.53213, 0.93140, 0.48600, 0.50800, 0.53200, 0.07464, 0.50281
= 0.52827
reported model = 47.66

- T5-LM (parallel) completely fails at some tasks (correlate with evaluations?):
axb, boolq, cb, wsc, copa, multirc, rte, wic, record, axg
0.41600, 0.00409, 0.22800, 0.53213, 0.65194, 0.00000, 0.43200, 0.00350, 0.50000
= 30.7518
- Final evaluations do not match the logs, but the ones that fail completely do match; Se the logs for the results above: https://wandb.ai/transformersclub/CAT/runs/kxa36ko7

----
3B models:
- mT5-3B (sequential): 
axb, boolq, cb, wsc, copa, multirc, rte, wic, record, axg
0.57200, 0.63190, 0.50800, 0.53012, 0.75103, 0.1200, 0.50600, 0.53000, 0.20600, 0.50281
avg 0.485786
wins+comparable over tk-instruct-3B: 1+2

- T5-LM-3B (sequential):
axb, boolq, cb, wsc, copa, multirc, rte, wic, record, axg
0.42800, 0.33538, 0.47200, 0.53213, 0.74829, 0.0200, 0.53200, 0.04936, 0.50000
avg 0.40190

- Tk-Instruct-3B:
axb, boolq, cb, wsc, copa, multirc, rte, wic, record, axg
0.40600, 0.94479*, 0.77600, 0.53213, 0.87858*, 0.61800*, 0.73400, 0.54000, 0.21617, 0.63483

- mTk-Instruct-3B:
axb, boolq, cb, wsc, copa, multirc, rte, wic, record, axg
0.50200, 0.69121*, 0.66800, 0.51004, 0.73220*, 0.59800*, 0.62600, 0.50600, 0.17967, 0.5112

- Flan-3B:
axb, boolq, cb, wsc, copa, multirc, rte, wic, record, axg
0.22200, 0.92025, 0.92800, 0.79920, 0.99093, 0.90200, 0.96000, 0.79800, 0.61667, 0.95225



